Supersaturation and activity-rotation relation in PMS stars: the young Cluster h Per

The magnetic activity of late-type MS stars is characterized by different regimes, and their activity levels are well described by Ro, the ratio between P_rot and the convective turnover time. Very young PMS stars show, similarly to MS stars, intense magnetic activity. However they do not show clear activity-rotation trends, and it still debated which stellar parameters determine their magnetic activity levels. To bridge the gap between MS and PMS stars, we studied the activity-rotation relation in the young cluster h Per, a ~13 Myr old cluster, that contains both fast and slow rotators, whose members have ended their accretion phase and have already developed a radiative core. It offers us the opportunity to study the activity level of intermediate-age PMS stars with different rotational velocities, excluding any interactions with the circumstellar environment. We constrained the magnetic activity levels of h Per members measuring their X-ray emission from a Chandra observation, while P_rot were obtained by Moraux et al. (2013). We collected a final catalog of 414 h Per members with known P_rot, T_eff, M_star, with 169 of them having also detected X-ray emission. We found that h Per members, with 1.0 M_sun < M_star < 1.4 M_sun, display different activity regimes: fast rotators show supersaturation, while slower rotators have activity levels compatible to the non-saturated regime. At 13 Myr h Per is therefore the youngest cluster showing activity-rotation regimes analogous to that of MS stars, indicating that, at this age, magnetic field production is likely regulated by the alpha-Omega type dynamo. Moreover we observed that supersaturation is better described by P_rot than Ro, and that the observed patterns are compatible with the hypothesis of centrifugal stripping. In this scenario we inferred that coronae can produce structures as large as ~2 R_star above the stellar surface.

==> astrophmetadata.txt <==
Title: Supersaturation and activity-rotation relation in PMS stars: the young cluster h Per

Authors: C. Argiroffi, M. Caramazza, G. Micela, S. Sciortino, E. Moraux, J. Bouvier and E. Flaccomio

Abstract:

The magnetic activity of late-type MS stars is characterized by different regimes, and their activity levels are well described by Ro, the ratio between P_rot and the convective turnover time. Very young PMS stars show, similarly to MS stars, intense magnetic activity. However they do not show clear activity-rotation trends, and it still debated which stellar parameters determine their magnetic activity levels. To bridge the gap between MS and PMS stars, we studied the activity-rotation relation in the young cluster h Per, a ~13 Myr old cluster, that contains both fast and slow rotators, whose members have ended their accretion phase and have already developed a radiative core. It offers us the opportunity to study the activity level of intermediate-age PMS stars with different rotational velocities, excluding any interactions with the circumstellar environment. We constrained the magnetic activity levels of h Per members measuring their X-ray emission from a Chandra observation, while P_rot were obtained by Moraux et al. (2013). We collected a final catalog of 414 h Per members with known P_rot, T_eff, M_star, with 169 of them having also detected X-ray emission. We found that h Per members, with 1.0 M_sun < M_star < 1.4 M_sun, display different activity regimes: fast rotators show supersaturation, while slower rotators have activity levels compatible to the non-saturated regime. At 13 Myr h Per is therefore the youngest cluster showing activity-rotation regimes analogous to that of MS stars, indicating that, at this age, magnetic field production is likely regulated by the alpha-Omega type dynamo. Moreover we observed that supersaturation is better described by P_rot than Ro, and that the observed patterns are compatible with the hypothesis of centrifugal stripping. In this scenario we inferred that coronae can produce structures as large as ~2 R_star above the stellar surface.

Comments: 36 pages (the paper is 14 pages; two tables to be published online are 22 pages), 13 figures, accepted for publication in A&A

Report-no:

Category:

Journal-ref: reserved for publication info

DOI: reserved publication DOI

MSC-class: math archives only
ACM-class: required for cs archives only


